CBGL: Fast Monte Carlo Passive Global Localisation of 2D LIDAR Sensor

Navigation of a mobile robot is conditioned on the knowledge of its pose. In observer-based localisation configurations its initial pose may not be knowable in advance, leading to the need of its estimation. Solutions to the problem of global localisation are either robust against noise and environment arbitrariness but require motion and time, which may (need to) be economised on, or require minimal estimation time but assume environmental structure, may be sensitive to noise, and demand preprocessing and tuning. This article proposes a method that retains the strengths and avoids the weaknesses of the two approaches. The method leverages properties of the Cumulative Absolute Error per Ray (CAER) metric with respect to the errors of pose hypotheses of a 2D LIDAR sensor, and utilises scan--to--map-scan matching for fine(r) pose estimations. A large number of tests, in real and simulated conditions, involving disparate environments and sensor properties, illustrate that the proposed method outperforms state-of-the-art methods of both classes of solutions in terms of pose discovery rate and execution time. The source code is available for download.

==> figures/cbgl_system.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,412); %set diagram left start at 0, and has height of 412

%Shape: Rectangle [id:dp9638758944798029]
\draw  [dash pattern={on 0.84pt off 2.51pt}] (132,113) -- (386.5,113) -- (386.5,329) -- (132,329) -- cycle ;
%Straight Lines [id:da7180108526379969]
\draw    (178.5,106) -- (178.5,183) ;
\draw [shift={(178.5,183)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da03009202516620957]
\draw    (299.5,158) -- (299.5,183) ;
\draw [shift={(299.5,183)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8319074018571286]
\draw    (219.5,105.33) -- (219.5,183) ;
\draw [shift={(219.5,183)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9443063587697282]
\draw    (313.5,104) -- (313.5,125) ;
\draw [shift={(313.5,128)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

%Straight Lines [id:da7873103370093042]
\draw    (230.79,94.31) -- (286,94.31) -- (286,125) ;
\draw [shift={(286,128)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;


%Straight Lines [id:da8514300443018634]
\draw    (160.79,94.31) -- (125,94.31) -- (125,257) -- (217.67,257) ;
\draw [shift={(219.67,257)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6607120070694932]
\draw    (220.33,83.17) -- (220.33,67) -- (125,67) -- (125,94.31) ;
%Straight Lines [id:da5274799303628721]
\draw    (240.5,215) -- (240.5,240) ;
\draw [shift={(240.5,242)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da12312420020821957]
\draw    (395,202) -- (356.85,202) ;
\draw [shift={(354.85,202.01)}] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5566859790391938]
\draw    (240.5,269) -- (240.5,294) ;
\draw [shift={(240.5,296)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8040278693931917]
\draw    (395,310) -- (352.85,310) ;
\draw [shift={(350.85,310)}] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da30367866946140687]
\draw    (125,257) -- (125,310) -- (145.67,310) ;
\draw [shift={(145.67,310)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9956825870606303]
\draw    (240.5,322) -- (240.5,347) ;
\draw [shift={(240.5,349)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (179,95) node   [align=left] {$\mathcal{S}_R$};
% Text Node
\draw    (227,133.5) -- (381,133.5) -- (381,158.5) -- (227,158.5) -- cycle  ;
\draw (304,147) node   [align=left] {Generate Hypotheses};
% Text Node
\draw (318,172) node   [align=left] {$\mathcal{H}$};
% Text Node
\draw (220.33,94.83) node   [align=left] {$\bm{M}$};
% Text Node
% \draw (314.33,94.83) node   [align=left] {$|\mathcal{H}|$};
\draw (314.33,94.83) node   [align=left] {$(d_{\bm{l}}, d_{\alpha})$};
% Text Node
\draw    (223,244.5) -- (259,244.5) -- (259,269.5) -- (223,269.5) -- cycle  ;
\draw (241,257) node   [align=left] {\texttt{sm2}};
% Text Node
\draw  [fill={rgb, 255:red, 255; green, 254; blue, 229 }  ,fill opacity=1 ]  (146.5,189.5) -- (347.5,189.5) -- (347.5,214.5) -- (146.5,214.5) -- cycle  ;
\draw (247,203) node   [align=left] {Estimate Bottom-$k$ of Pose Errors};
% Text Node
\draw (397,194.71) node [anchor=north west][inner sep=0.75pt]   [align=left] {$k \ll |\mathcal{H}|$};
% Text Node
\draw  [fill={rgb, 255:red, 255; green, 254; blue, 229 }  ,fill opacity=1 ]  (146.5,297.5) -- (347.5,297.5) -- (347.5,322.5) -- (146.5,322.5) -- cycle  ;
\draw (247,310) node   [align=left] {Estimate Bottom-$k$ of Pose Errors};
% Text Node
\draw (397,302.71) node [anchor=north west][inner sep=0.75pt]   [align=left] {$k = 1$};
% Text Node
\draw (270,228) node   [align=left] {$\mathcal{H}_1 \subseteq \mathcal{H}$};
% Text Node
\draw (270,284) node   [align=left] {$\mathcal{H}_2 \not\subseteq \mathcal{H}$};
% Text Node
\draw (241,366) node   [align=left] {$\hat{\bm{p}}$};


\end{tikzpicture}


==> figures/inner_ranking_system2.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,561); %set diagram left start at 0, and has height of 561

%Shape: Rectangle [id:dp5322819707523847]
\draw  [draw opacity=0][fill={rgb, 255:red, 255; green, 254; blue, 229 }  ,fill opacity=1 ] (149.5,52) -- (400.5,52) -- (400.5,336) -- (149.5,336) -- cycle ;
%Shape: Rectangle [id:dp7467881383910988]
\draw  [draw opacity=0][fill={rgb, 255:red, 217; green, 240; blue, 163 }  ,fill opacity=1 ][dash pattern={on 4.5pt off 4.5pt}] (168,76) -- (380.5,76) -- (380.5,270) -- (168,270) -- cycle ;
%Shape: Rectangle [id:dp8406662160759257]
\draw  [draw opacity=0][fill={rgb, 255:red, 173; green, 221; blue, 142 }  ,fill opacity=1 ][dash pattern={on 0.84pt off 2.51pt}] (190.5,96) -- (360.5,96) -- (360.5,210) -- (190.5,210) -- cycle ;
%Straight Lines [id:da7895938434263794]
\draw    (135.5,37.83) -- (135.5,185.83) -- (212,185.83) ;
\draw [shift={(214,185.83)}, rotate = 180.12] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7692323493003017]
\draw    (275.5,36.83) -- (275.5,114.83) [line width=0.5];
\draw [shift={(275.5,116.83)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7299087017419263]
\draw    (275.5,143.83) -- (275.5,168.83) ;
\draw [shift={(275.5,170.83)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7271584666245074]
\draw    (275.5,326.83) -- (275.5,361.83) ;
\draw [shift={(275.5,363.83)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da28696405299112593]
\draw    (414.5,38.83) -- (414.5,131.83) -- (345.5,131.83) ;
\draw [shift={(343.5,131.83)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6509243873520767]
\draw    (414.5,113.83) -- (414.5,315.83) -- (325.5,315.83) ;
\draw [shift={(323.5,315.83)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da2836399375619547]
\draw    (275.5,197.83) -- (275.5,232.83) ;
\draw [shift={(275.5,234.83)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4366145475662475]
\draw    (136.52,314) -- (228.67,314) ;
\draw [shift={(230.67,314)}, rotate = 180.19] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da01419967829423241]
\draw    (275.5,261.83) -- (275.5,295.83) ;
\draw [shift={(275.5,297.83)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (235,54) node [anchor=north west][inner sep=0.75pt]   [align=left] {\footnotesize Estimate bottom-$k$ of pose errors};
\draw (305,77) node [anchor=north west][inner sep=0.75pt]   [align=left] {\footnotesize compute \texttt{r}-field};
\draw (284,97) node [anchor=north west][inner sep=0.75pt]   [align=left] {\footnotesize compute $\psi$-field};
% Text Node
\draw (137,27) node     [align=left] {$\mathcal{S}_R$};
\draw (276.5,27) node   [align=left] {$\bm{M}$};
\draw (416,27) node  [align=left] {$\mathcal{P}$};
% Text Node
\draw    (212.5,119.33) -- (338.5,119.33) -- (338.5,144.33) -- (212.5,144.33) -- cycle  ;
\draw (275.5,133) node   [align=left] { \ \ \ \ \ \texttt{scan\_map} \ \ \ \ \ };
% Text Node
\draw (300,156.83) node   [align=left] {$\{\mathcal{S}_V\}$};
% Text Node
\draw    (219.5,172.67) -- (331.5,172.67) -- (331.5,197.67) -- (219.5,197.67) -- cycle  ;
\draw (275.5,185.17) node   [align=left] { \ \ \ \ \ \ \ $\psi$ \ \ \ \ \ \ };
% Text Node
\draw    (229.5,237) -- (319.5,237) -- (319.5,262) -- (229.5,262) -- cycle  ;
\draw (274.5,249.5) node   [align=left] {$\texttt{sort}(\Psi,\text{asc})$};
% Text Node
\draw (288,224) node   [align=left] {$\Psi$};
% Text Node
% Text Node
% Text Node
% Text Node
\draw    (233.25,302) -- (318.25,302) -- (318.25,327) -- (233.25,327) -- cycle  ;
% Text Node
\draw (251,285) node   [align=left] {$\texttt{I}^{\ast}, \Psi_{\uparrow}$: };
\draw (316,285) node   [align=left] {$\Psi[\texttt{I}^{\ast}] = \Psi_{\uparrow}$};

\draw (276.75,315) node   [align=left] { $\mathcal{P}[\texttt{I}^{\ast}]_{1:k} $};
\draw (121,307) node [anchor=north west][inner sep=0.75pt]   [align=left] {$k$};
\draw (275.5,376.5) node   [align=left] {$\mathcal{Q} = \mathcal{P}[\texttt{I}^{\ast}]_{1:k} \subseteq \mathcal{P}$:
  $f_{\texttt{r}}(\mathcal{Q}) = \langle 0,1,\dots,k$--$1 \rangle$};

\end{tikzpicture}






